Application of TauSpinner for studies on tau-lepton polarization and spin correlations in Z, W and H decays at LHC

The tau-lepton plays an important role in the physics program at LHC. Its spin can be used for separation of signal from background or in measuring properties of New Particles decaying to tau leptons. The TauSpinner package represents a tool to modify tau spin effects in any sample containing tau leptons. Generated events, featuring taus produced from intermediate state W, Z, H bosons can be used as an input. The information on the polarization and spin correlations is reconstructed from the kinematics of the tau lepton(s) (nutau in case of W-mediated processes) and tau decay products. By weights, attributed on the event-by-event basis, it enables numerical evaluation and/or modification of the spin effects. We review distributions to monitor spin effects in leptonic and hadronic tau decays with up to three pions, to provide benchmarks for validation of spin content of the event sample and to visualize the tau lepton spin polarization and correlation effects. The demonstration examples for use of TauSpinner libraries, are documented. New validation methods of such an approach are provided. Other topics, like TauSpinner systematic errors or sensitivity of experimental distributions to spin, are addressed in part only. This approach is of interest for implementation of spin effects in embedded tau lepton samples, where Z to mu mu events from data of muons are replaced by simulated tau leptons. Embedding is used at LHC for estimating Z to tau tau background to H to tau tau signatures.

==> fit-config-file.txt <==
#################################################################
# Config file for applications-fits.exe                         #
#################################################################
# Lines starting from '#' are comments. Empty lines are ignored #
# Do not change the order of the parameters in this file!       #
#################################################################

# Output directory
../applications-plots-and-paper

# Fitting range for leptons begins at
0.05

# Fitting range for leptons ends at
1

# Fitting range for pions begins at
0.01

# Fitting range for pions ends at
1

# Input files (one per line)
../applications-rootfiles/out.W.root
../applications-rootfiles/out.Z.root
../applications-rootfiles/out.H.root


==> input-Phi-event-count.txt <==
            Phi (Z) Events:
   9959720  Total
   2492521  mu-, e- vs mu+, e+
   1244305  mu-, e- vs pi+
   1245480  pi- vs mu+, e+
    621568  pi- vs pi+
   1243913  mu-, e- vs rho+
   1245332  rho- vs mu+, e+
    622021  pi- vs rho+
    622007  rho- vs pi+
    622573  rho- vs rho+


==> input-W-event-count.txt <==
            W Events:
  20000000  Total
   4999636  W- | mu, e
   2499875  W- | pi
   2500489  W- | rho
   5001127  W+ | mu, e
   2497634  W+ | pi
   2501239  W+ | rho


==> input-Z-event-count.txt <==
            Z Events:
  10000000  Total
   2501052  mu-, e- vs mu+, e+
   1251897  mu-, e- vs pi+
   1248820  pi- vs mu+, e+
    624890  pi- vs pi+
   1249843  mu-, e- vs rho+
   1249136  rho- vs mu+, e+
    624102  pi- vs rho+
    625707  rho- vs pi+
    624553  rho- vs rho+


==> input-config-file.txt <==
#################################################################
# Config file for tauspinner-validation-plots.exe               #
#################################################################
# Lines starting from '#' are comments. Empty lines are ignored #
# Do not change the order of the parameters in this file!       #
#################################################################

# Input file (the example works on files in HepMC format)
events.dat

# Output directory
applications-plots-and-paper

# Number of events to be processed
# 0 = process all events from the sample
0

# LHAPDF dataset
MSTW2008nnlo90cl.LHgrid

# TauSpinner - CMS energy (used in PDF calculation) check your units
8000

# TauSpinner - Ipol value (is the input sample polarized?)
1

# for further explanations on program options see our papers:  
# arXiv:1201.0117 arXiv:1212.2873 



==> input-file-info.txt <==
Input files from Pythia8165 + Tauola++ v1.1.4 + Photos++ v3.54
Sample size: 10Mevents Z, 10MEvents W+ W- pair,
Equal BR for tau -> e, mu, pi, rho

Genereated 6.Feb.2014

Pythia configuration:
-----------------------
PartonLevel:FSR = off

WeakDoubleBoson:ffbar2WW = on
24:onMode = off
24:onIfAny = 15
24:mMax    = 125

WeakSingleBoson:ffbar2gmZ = on
23:onMode = off
23:onIfAny = 15
23:mMin    = 88
23:mMax    = 94

pythia.init( 2212, 2212, 8000.0);

Tauola and Photos configuration:
--------------------------------
Tauola::setRadiation(false);

Photos::setExponentiation(true);
Photos::suppressAll(true);
Photos::forceBremForDecay(2,23,15,-15);
Photos::forceBremForDecay(2,-24,15,-16);
Photos::forceBremForDecay(2,24,-15,16);
Photos::createHistoryEntries(true,3);

--
Fits performed using ROOT v5.34/14, RooFit v3.59

